Interclausal Logic Variables

Unification of logic variables instantly connects present and future observations of their value, independently of their location in the data areas of the runtime system. The paper extends this property to "interclausal logic variables", an easy to implement Prolog extension that supports instant global information exchanges without dynamic database updates. We illustrate their usefulness with two of algorithms, {\em graph coloring} and {\em minimum spanning tree}. Implementations of interclausal variables as source-level transformations and as abstract machine adaptations are given. To address the need for globally visible chained transitions of logic variables we describe a DCG-based program transformation that extends the functionality of interclausal variables.

==> README.txt <==
paper is in inter.pdf
signed form is in TPLP - Online Supplement (3rd June 2013) v2.pdf
